COSMOS-Web: A history of galaxy migrations over the stellar mass-star formation rate plane

The stellar mass-star formation rate ($\mathrm{M_*}$-$\mathrm{SFR}$) plane is a fundamental diagnostic for distinguishing galaxy populations. However, the evolutionary pathways of galaxies within this plane across cosmic time remain poorly understood. This study aims to observationally characterize galaxy migration in the $\mathrm{M_*}$-$\mathrm{SFR}$ plane using reconstructed star formation histories (SFHs) of galaxies at $z < 4$. Our goal is to provide insights into the physical processes governing star formation and quenching. We analyze a sample of 299,131 galaxies at $z < 4$ from the COSMOS-Web NIRCam survey ($m_{\mathrm{F444W}} < 27$, 0.54 deg$^2$). Using non-parametric SFH modeling with CIGALE, we derive physical properties and reconstruct SFHs. To trace galaxy evolution, we define migration vectors, quantifying their direction ($\Phi_{\mathrm{dt}}$ [deg]) and velocity norm ($r_{\mathrm{dt}}$ [dex/Gyr]) on the $\mathrm{M_*}$-$\mathrm{SFR}$ plane. The reliability of these vectors is assessed using the Horizon-AGN simulation. We find that main-sequence galaxies exhibit low-amplitude migration with scattered directions, suggesting oscillations within the main sequence. Their progenitors predominantly lie on the main sequence 1 Gyr earlier. Starburst galaxies show rapid mass assembly ($50\%$ within 350 Myr) and originate from the main sequence, while passive galaxies display uniformly declining SFHs. Massive passive galaxies emerge as early as $3.5 < z < 4$, increasing in number density over time. Only $<20\%$ of passive galaxies were starbursts 1 Gyr prior, indicating diverse quenching pathways. By reconstructing SFHs to $z < 4$, we present a coherent picture of galaxy migration in the $\mathrm{M_*}$-$\mathrm{SFR}$ plane, linking evolutionary phases to their star formation signatures.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

